Measuring the fine structure constant on white dwarf surfaces; uncertainties from continuum placement variations

Searches for variations of fundamental constants require accurate measurement errors. There are several potential sources of errors and quantifying each one accurately is essential. This paper addresses one source of uncertainty relating to measuring the fine structure constant on white dwarf surfaces. Detailed modelling of photospheric absorption lines requires knowing the underlying spectral continuum level. Here we describe the development of a fully automated, objective, and reproducible continuum estimation method, based on fitting cubic splines to carefully selected data regions. Example fits to the Hubble Space Telescope spectrum of the white dwarf G191-B2B are given. We carry out measurements of the fine structure constant using two continuum models. The results show that continuum placement variations result in small systematic shifts in the centroids of narrow photospheric absorption lines which impact significantly on fine structure constant measurements. This effect must therefore be included in the overall error budget of future measurements. Our results also suggest that continuum placement variations should be investigated in other contexts, including fine structure constant measurements in stars other than white dwarfs, quasar absorption line measurements of the fine structure constant, and quasar measurements of cosmological redshift drift.

==> NiVe.txt <==
3d6           5D    0      2057.6  |        1396   0.0000    1829
3d6           3P2   0     29640.0  |	   34626   0.0000    2557
3d6           1S2   0     47699.7  |	   51554   0.0000    1487
3d6           3P1   0     66737.8  |	   73326   0.0000    -940
3d6                                	  148275   0.0000     324  
3d5.(4D).4s   5D    0    216305.7  |      211486   0.0000   -6971
					  215959   0.0000   -6250
				          259128   0.0000   -6666
				          302100   0.0000   -6966
				          
3d6           5D    1      1871.5  | 3P?    2516   1.4998    1691
3d6           3P2   1     28697.6  | 3P    34535   1.4962    2209
3d6           3D    1     41701.1  | 3D    46758   0.5049     629
3d6           3P1   1     67547.9  | 3P    74931   1.4991    -168
3d5.(4P).4s   5P    1    212455.7  | 5P   207163   2.4590   -7116
3d5.(4D).4s   5D    1    216434.7  | 3P?  211590   1.5371   -6657
3d5.(4P).4s   3P    1    221429.0  | 3P   215767   1.4491   -6758
3d5.(4D).4s   3D    1    225545.1  | 3D   220256   0.5474   -6088
3d5.(2D3).4s  3D    1    232910.8  | 5F?  229753   0.2174   -7827
3d5.(4F).4s   5F    1    235116.5  | 3D?  232189   0.2897   -5611
3d5.(2S).4s   3S    1    253905.2  | 3S   254966   1.9996   -6825
3d5.(2D2).4s  3D    1    263700.9  | 3D   264761   0.5003   -6878
3d5.(2D1).4s  3D    1    307105.1  | 3P?  302035   1.4955   -7063
				     1P   306249   0.9939   -7038
				     3D   313495   0.5112   -6765
          NIST data                |        Calculated data
Configuration Term  J   Exp. energy|Term    Energy    g        q

3d6           5D    2      1489.9  | 3P?     1790   1.4995    1382
3d6           3P2   2     26153.0  | 3P     30208   1.4965    -425
3d6           3F2   2     29899.2  | 3F     33189   0.6701     933
3d6           3D    2     41626.9  | 3D     45802   1.1653     433
3d6           1D2   2     48607.0  | 1D     56120   1.0043    1085
3d6           3F1   2     68632.1  | 3F     74836   0.6698     542
3d6           3P1   2     69156.1  | 3P     76951   1.4946    1648
3d6           1D1   2    104420.5  | 1D    114888   0.9999     460
3d5.(6S).4s   5S    2    178019.8  | 5S    165585   1.9991   -6212
3d5.(4G).4s   5G    2    208151.5  | 5G    200680   0.3353   -7018
3d5.(4P).4s   5P    2    212253.4  | 5P    206958   1.8033   -7509
3d5.(4D).4s   5D    2    216590.5  | 3P?   211742   1.5257   -6305
3d5.(4P).4s   3P    2    221087.6  | 3P    215453   1.4642   -7412
3d5.(4D).4s   3D    2    225616.5  | 3D    220456   1.1951   -5872
3d5.(2D3).4s  3D    2    232655.6  | 1D?   229615   1.0277   -8247
3d5.(4F).4s   5F    2    234412.7  | 7G?   231112   0.9074   -7170
3d5.(2F1).4s  3F    2    235736.5  | 1D?   232870   0.9695   -6243
3d5.(2D3).4s  1D    2    239107.7  | 7G?   236370   0.9117   -4938
3d5.(4F).4s   3F    2    243266.2  | 3F    239538   0.6925   -6121
3d5.(2F2).4s  3F    2    247165.0  | 3F    245934   0.6697   -6562
3d5.(2D2).4s  3D    2    263735.7  | 3D    265044   1.1658   -6783
3d5.(2D2).4s  1D    2    268273.9  | 1D    269325   0.9996   -6576
3d5.(2D1).4s  3D    2    307025.2  | 3P?   302060   1.4971   -7180
3d5.(2D1).4s  1D    2    311470.3  | 3D?   313629   1.1682   -6917
				     1D    317855   1.0012   -6809

3d6           5D    3       889.7  | 5D      1250   1.4992     896
3d6           3F2   3     29570.8  | 3F     33285   1.0622     505
3d6           3G    3     34416.4  | 3G     37773   0.7727    1769
3d6           3D    3     41920.2  | 3D     46657   1.3319     848
3d6           1F    3     57924.1  | 1F     64500   1.0033     293
3d6           3F1   3     68854.7  | 3F     75646   1.0806    1183
3d5.(6S).4s   7S    3    164525.9  | 7S    152772   1.9995   -6678
3d5.(4G).4s   5G    3    208164.6  | 5G    200761   0.9175   -6922
3d5.(4P).4s   5P    3    212095.8  | 5P    206908   1.6488   -7762
3d5.(4D).4s   5D    3    216596.0  | 3G?   209293   0.7523   -6702
3d5.(4G).4s   3G    3    217101.0  | 5D?   211921   1.5126   -6230
3d5.(4D).4s   3D    3    225200.7  | 3D    219960   1.3318   -6610
3d5.(2D3).4s  3D    3    232545.9  | 5F?   229644   1.2580   -8398
3d5.(4F).4s   5F    3    234275.2  | 5F    230996   1.2337   -6944
3d5.(2F1).4s  3F    3    236454.1  | 7G?   233743   1.1427   -5430
3d5.(2F1).4s  1F    3    240193.8  | 1F    237218   1.0167   -5882
3d5.(2G2).4s  3G    3    242290.4  | 1F?   239187   0.9910   -6611
3d5.(4F).4s   3F    3    243370.5  | 5G?   240142   0.8601   -6183
3d5.(2F2).4s  3F    3    247104.9  | 3F    245961   1.0846   -6647
3d5.(2F2).4s  1F    3    251654.9  | 1F    250168   1.0023   -6475
3d5.(2D2).4s  3D    3    263805.8  | 3D    265275   1.3313   -6590
3d5.(2G1).4s  3G    3    274773.5  | 3G    276114   0.7506   -6784
3d5.(2D1).4s  3D    3    306962.9  | 3D    313547   1.3333   -7018

3d6           5D    4         0.0  | 5D       -0   1.4988       0
3d6           3H    4     27858.8  | 3H    30010   0.8318     387
3d6           3F2   4     29123.7  | 3F    32475   1.2046     183
3d6           3G    4     34061.7  | 3G    36822   1.0612    1600
3d6           1G2   4     42208.1  | 1G    45917   1.0037    1454
3d6           3F1   4     68718.7  | 3F    74766   1.2476     636
3d6           1G1   4     77899.5  | 1G    85539   1.0023     773
3d5.(4G).4s   5G    4    208163.7  | 5G   200835   1.1503   -6829
3d5.(4D).4s   5D    4    216189.9  | 3G\  209318   1.0509   -6518\
3d5.(4G).4s   3G    4    217129.1  | 5D/  211531   1.4982   -6927/
3d5.(4F).4s   5F    4    234125.4  | 5F   230800   1.3452   -7025
3d5.(2F1).4s  3F    4    235420.6  | 3F   232594   1.2505   -6581
3d5.(2H).4s   3H    4    240959.6  | 3H   236976   0.8335   -7430
3d5.(2G2).4s  3G    4    242504.3  | 5G\? 238958   1.1901   -6927
3d5.(4F).4s   3F    4    243331.5  | 3G/  240278   1.0715   -6057
3d5.(2G2).4s  1G    4    247049.1  | 1G   244341   1.0094   -5918
3d5.(2F2).4s  3F    4    247281.8  | 3F   245917   1.2503   -6592
3d5.(2G1).4s  3G    4    274738.6  | 3G   276093   1.0501   -6822
3d5.(2G1).4s  1G    4    279199.5  | 1G   280311   1.0002   -6684

3d6           3H    5     27578.2  | 3H     29506   1.0404     503
3d6           3G    5     33256.5  | 3G     36405   1.1929     768
3d5.(4G).4s   5G    5    208131.0  | 5G    200830   1.2666   -6770
3d5.(4G).4s   3G    5    217048.7  | 3G    209359   1.1996   -6483
3d5.(2I).4s   3I    5    229413.0  | 3I    222780   0.8355   -7026
3d5.(4F).4s   5F    5    234082.1  | 5F    230750   1.3953   -7077
3d5.(2H).4s   3H    5    241082.2  | 3H    237200   1.0521   -7095
3d5.(2G2).4s  3G    5    242862.6  | 3G    239964   1.1575   -6323
3d5.(2H).4s   1H    5    246240.9  | 3H?   242144   1.0268   -5814
3d5.(2G1).4s  3G    5    274695.4  | 3G    276128   1.2000   -6866
				      
3d6           3H    6     27111.2  | 3H     28827   1.1653     279
3d6           1I    6     41252.2  | 1I     43790   1.0014     945
3d5.(4G).4s   5G    6    208046.4  | 5G    200881   1.3330   -6792
3d5.(2I).4s   3I    6    229408.8  | 3I    222883   1.0250   -6908
3d5.(2I).4s   1I    6    233839.2  | 1I    227172   1.0021   -6762
3d5.(2H).4s   3H    6    241773.6  | 3H    237776   1.1638   -6164


==> NiVo.txt <==
          NIST data                |        Calculated data
Configuration Term   J  Exp. energy|Term Energy    g        q

3d5.(4P).4p   5D*    0   290262.0  |     281464   0.0000   -5470
3d5.(4P).4p   3P*    0   293867.0  |     287790   0.0000   -3601
3d5.(4D).4p   5D*    0   298060.0  |     291969   0.0000   -2663
3d5.(4D).4p   3P*    0   305386.9  |     299362   0.0000   -4301
3d5.(2D3).4p  3P*    0   313577.3  |     309703   0.0000   -3418
3d5.(4F).4p   5D*    0   317462.3  |     313175   0.0000   -2326
3d5.(2S).4p   3P*    0   329618.5  |     329372   0.0000   -5126
3d5.(2D2).4p  3P*    0   346920.2  |     347460   0.0000   -3490
3d5.(2P).4p   3P*    0   368440.5  |     373470   0.0000   -4946
				         378828   0.0000   -3974
				         399017   0.0000   -2695


3d5.(6S).4p   5P*    1   254885.0  |5P   241377   2.4987   -2708
3d5.(4P).4p   5D*    1   287755.5  |3D?  280878   0.2950   -3976
3d5.(4G).4p   5F*    1   289163.0  |1P?  281723   1.1991   -4762
3d5.(4P).4p   5P*    1   291541.7  |5P   285184   2.3645   -3997
3d5.(4P).4p   3P*    1   293420.0  |3P   287310   1.4579   -3978
3d5.(4D).4p   5F*    1   293833.8  |5F   287628   0.1650   -4603
3d5.(4D).4p   5D*    1   297417.9  |3P?  291341   1.3386   -3715
3d5.(4D).4p   5P*    1   297982.8  |1P?  291883   1.1669   -3649
3d5.(4P).4p   *      1   298600.6  |3S   292692   1.9791   -3134
3d5.(4D).4p   3D*    1   300563.3  |3D   294473   0.5265   -2497
3d5.(4P).4p   3S*    1   303249.5  |3S   296357   1.9601   -3800
3d5.(4D).4p   3P*    1   305838.1  |3P   299924   1.5284   -3576
3d5.(2D3).4p  *      1   312291.0  |1P   308444   0.9373   -5157
3d5.(2D3).4p  *      1   313679.0  |1P   309782   0.8141   -3762
3d5.(4F).4p   5F*    1   315152.8  |3D?  310866   0.3252   -3727
3d5.(2F1).4p  3D*    1   315300.7  |1P?  311524   0.7944   -4032
3d5.(4F).4p   5D*    1   317477.9  |3P?  313240   1.2865   -2263
3d5.(2D3).4p  1P*    1   319073.4  |1P   315355   0.8106   -1346
3d5.(4F).4p   3D*    1   322984.5  |3D   318413   0.5500   -2697
3d5.(2F2).4p  3D*    1   329462.3  |3D   326703   0.5249   -3574
3d5.(2S).4p   3P*    1   330370.7  |3P   329930   1.4656   -4581
3d5.(2S).4p   1P*    1   334477.2  |1P   334712   1.0120   -3450
3d5.(2D2).4p  3D*    1   343478.2  |3D   343245   0.5459   -4549
3d5.(2D2).4p  3P*    1   346959.5  |3P   347592   1.4304   -3410
3d5.(2D2).4p  1P*    1   348477.9  |1P   348816   1.0233   -3251
3d5.(2P).4p   3P*    1   368749.7  |3P   373807   1.5033   -4797
3d5.(2P).4p   3D*    1   374828.1  |3D   379609   0.5133   -5064
3d5.(2P).4p   3S*    1   378555.0  |3P?  383711   1.6646   -3986
3d5.(2P).4p   1P*    1   380165.6  |3P?  384557   1.3169   -3363
3d5.(2D1).4p  3D*    1   388746.1  |3D   394103   0.5120   -4887
				    3P   398508   1.4944   -3300
				    1P   404010   0.9956   -3522
3d5.(6S).5p   5P*    1   423935    |
3d5.(6S).4f   5F*    1   439420    |
3d5.(6S).5f   5F*    1   502143    | 28

3d5.(6S).4p   5P*    2   254495.6  |7P?  229894   2.3277   -4828
3d5.(4G).4p   5G*    2   284215.5  |5P?  241014   1.8375   -3014
3d5.(4P).4p   5D*    2   287782.1  |5G?  276075   0.3521   -4786
3d5.(4P).4p   *      2   288877.9  |1D   280657   1.0598   -4086
3d5.(4G).4p   5F*    2   289247.1  |3P?  282019   1.4292   -4927
3d5.(4G).4p   3F*    2   291097.7  |7G?  282941   0.9106   -4043
3d5.(4P).4p   5P*    2   291390.0  |5P   283078   1.6798   -4724
3d5.(4P).4p   3P*    2   292983.0  |5P?  285114   1.7959   -3535
3d5.(4D).4p   5F*    2   294086.0  |3P?  286909   1.5530   -4015
3d5.(4D).4p   5D*    2   297013.9  |1D?  287948   1.0263   -4325
3d5.(4P).4p   3D*    2   297842.5  |3P?  290869   1.4007   -4204
3d5.(4D).4p   5P*    2   299045.6  |3P?  291690   1.3451   -3841
3d5.(4D).4p   3D*    2   300224.9  |5P?  293244   1.6688   -2780
3d5.(4D).4p   3F*    2   301553.0  |3D?  294134   1.2039   -2872
3d5.(4D).4p   3P*    2   306377.8  |3F   295583   0.7273   -2664
3d5.(2D3).4p  3F*    2   307731.1  |3P   300678   1.4975   -3224
3d5.(2D3).4p  *      2   308943.0  |7G   303830   0.7770   -5966
3d5.(2D3).4p  3P*    2   311966.5  |1D   305575   0.9302   -5128
3d5.(4F).4p   5G*    2   312778.2  |7G   307992   0.7962   -5100
3d5.(2D3).4p  3D*    2   313686.6  |1D   308407   0.9480   -4171
3d5.(4F).4p   5F*    2   314834.7  |1D   309715   1.0745   -4288
3d5.(2F1).4p  *      2   315366.1  |3D   310696   1.1579   -3761
3d5.(2F1).4p  *      2   316165.4  |7G   311537   0.7948   -2882
3d5.(4F).4p   5D*    2   317517.5  |3D   312447   1.2081   -2480
3d5.(2F1).4p  1D*    2   319926.5  |3D   313434   1.3131   -1661
3d5.(2G2).4p  3F*    2   321018.3  |1D   316167   0.9754   -3391
3d5.(4F).4p   3D*    2   322436.4  |7G   317360   0.7783   -3505
3d5.(4F).4p   3F*    2   323853.1  |1D   318193   1.0621   -3368
3d5.(2F2).4p  3F*    2   325982.2  |3F   319793   0.6943   -2601
3d5.(2F2).4p  1D*    2   327122.7  |7G   323571   0.7952   -4036
3d5.(2F2).4p  3D*    2   329776.3  |7G   325064   0.8932   -2819
3d5.(2S).4p   3P*    2   331678.2  |3D   326810   1.1605   -3332
3d5.(2D2).4p  3F*    2   342894.6  |3P   331480   1.4933   -2963
3d5.(2D2).4p  3D*    2   343905.7  |7G   342876   0.7859   -5049
3d5.(2D2).4p  3P*    2   346912.4  |1D   343840   1.0749   -4135
3d5.(2D2).4p  1D*    2   349546.0  |3P   347523   1.4455   -3437
3d5.(2G1).4p  3F*    2   355150.0  |1D   349161   1.0256   -3122
3d5.(2P).4p   3P*    2   369649.1  |3F   355824   0.6675   -2843
3d5.(2P).4p   3D*    2   374803.7  |3P   374877   1.4917   -3844
3d5.(2P).4p   1D*    2   377059.1  |3D   379589   1.1140   -5230
3d5.(2D1).4p  3F*    2   386968.8  |1D   382070   1.0570   -3051
3d5.(2D1).4p  3D*    2   389571.8  |3F   392115   0.7063   -5044
3d5.(2D1).4p  1D*    2   390675.1  |3D   395085   1.1438   -3946
3d5.(2D1).4p  3P*    2   392413.5  |3D   396028   1.0955   -4338 
3d5.(6S).5p   5P*    2   423782    |3P   397840   1.3919   -3591

3d5.(6S).4f   5F*    2   439419    |
3d5.(6S).5f   5F*    2   502148    | 48

3d5.(6S).4p   7P*    3   243608.5  |7P   230698   1.9118   -4119
3d5.(6S).4p   5P*    3   253862.7  |5P   240404   1.6705   -3569
3d5.(4G).4p   5G*    3   284249.0  |5G   276109   0.8765   -4826
3d5.(4G).4p   5H*    3   286293.6  |5H   277563   0.5556   -4806
3d5.(4G).4p   *      3   287960.0  |5F   280438   1.2565   -4072
3d5.(4G).4p   5F*    3   289298.0  |5D   282481   1.4906   -4859
3d5.(4P).4p   5P*    3   290757.0  |3F   283221   1.0889   -3425
3d5.(4G).4p   3F*    3   291328.5  |5P   284588   1.6263   -3939
3d5.(4D).4p   5F*    3   294443.3  |3G   288126   0.7528   -3554
3d5.(4D).4p   5D*    3   296574.0  |5F   288491   1.2649   -3921
3d5.(4G).4p   3G*    3   296847.1  |5D   290332   1.4271   -4843
3d5.(4P).4p   3D*    3   297418.1  |3D   291221   1.4131   -4357
3d5.(4D).4p   3D*    3   298972.3  |5D   293092   1.4568   -3460
3d5.(4D).4p   *      3   300201.0  |5D   294296   1.4822   -2654
3d5.(4D).4p   3F*    3   301470.2  |7G   295588   1.1320   -2604
3d5.(2D3).4p  3F*    3   308592.0  |1F   304514   1.0407   -5969
3d5.(2F1).4p  3G*    3   312463.3  |5G   308099   0.9539   -5016
3d5.(4F).4p   5G*    3   312889.4  |5G   308350   0.8926   -4790
3d5.(2F1).4p  *      3   312953.6  |5F   309183   1.2718   -4865
3d5.(2F1).4p  *      3   313919.8  |3D   310109   1.3019   -4626
3d5.(4F).4p   5F*    3   314562.8  |5F   310586   1.2231   -4363
3d5.(2F1).4p  *      3   315326.2  |1F   311337   0.9816   -2939
3d5.(2F1).4p  *      3   316280.3  |3F   312453   1.0733   -2638
3d5.(4F).4p   5D*    3   317232.0  |3F   312947   1.1158   -2667
3d5.(4F).4p   *      3   317376.8  |3F   313303   1.1083   -1828
3d5.(4F).4p   3G*    3   319620.2  |3G   315318   0.7914   -3194
3d5.(2G2).4p  3F*    3   320513.8  |1F   316580   1.0024   -3333
3d5.(2F1).4p  1F*    3   321081.9  |3F   317033   1.1152   -3815
3d5.(4F).4p   3D*    3   322617.6  |5F   318370   1.2656   -3181
3d5.(4F).4p   3F*    3   323532.2  |3F   319057   1.0834   -3476
3d5.(2G2).4p  3G*    3   325211.9  |3G   321602   0.7825   -2976
3d5.(2F2).4p  3F*    3   326029.9  |1F   323176   1.0058   -2709
3d5.(2G2).4p  1F*    3   326739.0  |3F   323938   1.0686   -3747
3d5.(2F2).4p  3G*    3   329614.3  |3G   326076   0.8248   -4116
3d5.(2F2).4p  3D*    3   329872.9  |5F   326723   1.2729   -3339
3d5.(2F2).4p  1F*    3   334727.6  |1F   332526   1.0048   -3182
3d5.(2D2).4p  3F*    3   343281.0  |7G   343388   1.1491   -4646
3d5.(2D2).4p  3D*    3   344805.3  |5F   344753   1.2438   -2962
3d5.(2D2).4p  1F*    3   345936.1  |1F   346185   1.0196   -3164
3d5.(2G1).4p  3F*    3   353944.1  |5G   354411   0.9271   -4699
3d5.(2G1).4p  3G*    3   355398.0  |5G   355868   0.9137   -3176
3d5.(2G1).4p  1F*    3   360059.7  |1F   360180   0.9941   -3387
3d5.(2P).4p   3D*    3   376471.6  |3D   381384   1.3320   -3382
3d5.(2D1).4p  3F*    3   387333.4  |3F   392545   1.1028   -4947
3d5.(2D1).4p  3D*    3   390478.2  |3D   396043   1.3067   -2888
3d5.(2D1).4p  1F*    3   392957.1  |1F   397826   1.0084   -3427


3d5.(6S).5p   5P*    3   423533    |
3d5.(6S).4f   5F*    3   439423    |
3d5.(6S).5f   5F*    3   502137    |

3d5.(6S).4p   7P*    4   244900.5  |7P   231980   1.7496   -2661
3d5.(4G).4p   5G*    4   284308.9  |5G   276164   1.1113   -4773
3d5.(4G).4p   5H*    4   286706.6  |5H   278070   0.9487   -4203
3d5.(4G).4p   5F*    4   288161.6  |5F   280235   1.3385   -3939
3d5.(4G).4p   3F*    4   291554.6  |3F   283505   1.2629   -3200
3d5.(4G).4p   3H*    4   292631.0  |3H   283699   0.8043   -3264
3d5.(4D).4p   5F*    4   294939.6  |5D   284038   1.4715   -3334
3d5.(4G).4p   3G*    4   296897.0  |3G   288262   1.0531   -3357
3d5.(4D).4p   5D*    4   296919.3  |5F   289118   1.3559   -3330
3d5.(4D).4p   3F*    4   300918.1  |5D   290810   1.4875   -4232
3d5.(2I).4p   3H*    4   309952.5  |3F   295022   1.2618   -3416
3d5.(2D3).4p  3F*    4   310212.6  |3H   302913   0.8060   -3389
3d5.(2F1).4p  1G*    4   312008.3  |3F   306255   1.2059   -4108
3d5.(4F).4p   5G*    4   313281.3  |3G   308059   1.0640   -4996
3d5.(2F1).4p  *      4   314208.8  |5G   308751   1.1121   -4469
3d5.(4F).4p   5F*    4   314599.2  |7G   309768   1.2790   -4390
3d5.(2G2).4p  3H*    4   315370.1  |3F   310292   1.2267   -3672
3d5.(2D3).4p  *      4   316068.8  |5H   310978   0.8805   -4816
3d5.(4F).4p   5D*    4   316744.0  |3G   311935   1.0965   -2639
3d5.(2H).4p   *      4   316887.8  |5F   312339   1.4220   -3314
3d5.(2G2).4p  *      4   319138.7  |3G   312830   1.0755   -2983
3d5.(4F).4p   3G*    4   319899.1  |3G   315218   1.0526   -3272
3d5.(2G2).4p  3F*    4   321056.4  |3G   315252   1.0822   -3461
3d5.(4F).4p   3F*    4   322820.8  |5G   317653   1.1721   -2969
3d5.(2H).4p   3H*    4   323926.3  |3F   318562   1.2436   -3761
3d5.(2G2).4p  3G*    4   325222.9  |3H   319411   0.8302   -3839
3d5.(2F2).4p  *      4   325558.6  |3G   321537   1.0597   -2853
3d5.(2F2).4p  3F*    4   326876.3  |1G   321989   1.0144   -3604
3d5.(2F2).4p  3G*    4   330297.6  |3F   324418   1.2174   -3042
3d5.(2H).4p   1G*    4   332995.6  |3G   326849   1.0624   -3158
3d5.(2D2).4p  3F*    4   344911.2  |1G   329270   1.0025   -3365
3d5.(2G1).4p  3H*    4   353071.6  |3F   345121   1.2487   -2780
3d5.(2G1).4p  3F*    4   353347.1  |3H   353117   0.8394   -5094
3d5.(2G1).4p  3G*    4   355765.2  |5G   353776   1.1998   -4993
3d5.(2G1).4p  1G*    4   358760.0  |3G   356094   1.0564   -3153
3d5.(2D1).4p  3F*    4   388698.9  |1G   358898   1.0052   -3293
				    3F   393842   1.2500   -3205

3d5.(6S).4f   5F*    4   439427    |
3d5.(6S).5f   5F*    4   502133    | 28

3d5.(4G).4p   5G*    5   284402.5  |5G   276314   1.2360   -4635
3d5.(4G).4p   5H*    5   287127.2  |5H   278555   1.1406   -3702
3d5.(4G).4p   5F*    5   287906.9  |5F   279860   1.3839   -4154
3d5.(4G).4p   3H*    5   292353.4  |3H   283513   1.0367   -3287
3d5.(4D).4p   5F*    5   295444.3  |3G\  288318   1.2024   -3264
3d5.(4G).4p   3G*    5   296932.9  |5F/  289653   1.3986   -2900
3d5.(2I).4p   3I*    5   306049.0  |5I\? 298775   0.8810   -5436
3d5.(2I).4p   1H*    5   308804.1  |1H/  301829   0.9656   -3298
3d5.(2I).4p   3H*    5   309919.5  |3H   302843   1.0266   -3045
3d5.(4F).4p   5G*    5   313464.7  |5G   308902   1.2535   -4880
3d5.(2F1).4p  3G*    5   314702.2  |5G?  310339   1.2514   -3228
3d5.(4F).4p   5F*    5   315168.2  |5G?  310829   1.3139   -3418
3d5.(2H).4p   3H*    5   315990.5  |3H   311510   1.0211   -4600
3d5.(2H).4p   3G*    5   316726.6  |3G   312377   1.1978   -3475
3d5.(2H).4p   3I*    5   319076.2  |5I?  313799   0.8816   -3940
3d5.(4F).4p   3G*    5   319652.7  |3G   314973   1.2030   -3334
3d5.(2G2).4p  3H*    5   323908.6  |3H   319610   1.0479   -3862
3d5.(2G2).4p  3G*    5   324980.2  |5H?  320884   1.0781   -3251
3d5.(2G2).4p  1H*    5   326337.1  |5H?  321315   1.1031   -3224
3d5.(2H).4p   1H*    5   327356.6  |1H   322781   1.0108   -2583
3d5.(2F2).4p  3G*    5   330718.1  |3G   327319   1.1995   -2853
3d5.(2G1).4p  3H*    5   353548.7  |3H   353578   1.0513   -4887
3d5.(2G1).4p  3G*    5   356036.3  |3G   356255   1.1714   -2970
3d5.(2G1).4p  1H*    5   358475.6  |1H   358251   1.0110   -3151


3d5.(6S).4f   5F*    5   439434    |
3d5.(6S).5f   5F*    5   502124    | 

3d5.(4G).4p   5G*    6   284579.5  |5G   276594   1.3127   -4347
3d5.(4G).4p   5H*    6   287645.9  |5H   279047   1.2302   -3005
3d5.(4G).4p   3H*    6   291891.4  |3H   283182   1.1705   -3539
3d5.(2I).4p   3K*    6   305590.8  |5J?  297831   0.8946   -5614
3d5.(2I).4p   3I*    6   307399.7  |3I   299924   1.0135   -4077
3d5.(2I).4p   3H*    6   309264.0  |7I?  302007   1.1396   -3803
3d5.(2I).4p   1I*    6   314392.0  |1I   306937   1.0078   -3467
3d5.(4F).4p   5G*    6   314756.4  |5G   309862   1.3209   -3333
3d5.(2H).4p   3H*    6   317327.3  |7I?  312617   1.1383   -3348
3d5.(2H).4p   3I*    6   319860.4  |5I?  314709   1.0536   -2904
3d5.(2H).4p   1I*    6   322324.2  |3I?  316934   1.0174   -3629
3d5.(2G2).4p  3H*    6   325148.4  |7I?  320798   1.1533   -2232
3d5.(2G1).4p  3H*    6   354989.6  |3H   354924   1.1667   -3051


3d5.(4G).4p   5H*    7   288021.6  |5H   279472   1.2854   -2838
3d5.(2I).4p   3K*    7   305996.3  |5J   298337   1.0514   -5106
3d5.(2I).4p   3I*    7   308317.3  |7J   300798   1.1022   -2731
3d5.(2I).4p   1K*    7   309743.6  |3J   301788   1.0093   -3396
3d5.(2H).4p   3I*    7   320783.1  |3I   315488   1.1411   -2385 

